Control Synthesis for Permutation-Symmetric High-Dimensional Systems With Counting Constraints

General purpose correct-by-construction synthesis methods are limited to systems with low dimensionality or simple specifications. In this work we consider highly symmetrical counting problems and exploit the symmetry to synthesize provably correct controllers for systems with tens of thousands of states. The key ingredients of the solution are an aggregate abstraction procedure for mildly heterogeneous systems and a formulation of counting constraints as linear inequalities.

==> data/count_high.txt <==
0.000000000000000000e+00 8.422000000000000000e+03
5.000000000000000278e-02 1.161600000000000000e+04
1.000000000000000056e-01 1.132100000000000000e+04
1.500000000000000222e-01 9.592000000000000000e+03
2.000000000000000111e-01 8.535000000000000000e+03
2.500000000000000000e-01 8.869000000000000000e+03
3.000000000000000444e-01 8.034000000000000000e+03
3.500000000000000333e-01 7.503000000000000000e+03
4.000000000000000222e-01 6.717000000000000000e+03
4.500000000000000111e-01 7.865000000000000000e+03
5.000000000000000000e-01 7.309000000000000000e+03
5.500000000000000444e-01 7.030000000000000000e+03
6.000000000000000888e-01 8.724000000000000000e+03
6.500000000000000222e-01 8.621000000000000000e+03
7.000000000000000666e-01 7.100000000000000000e+03
7.500000000000000000e-01 8.643000000000000000e+03
8.000000000000000444e-01 6.701000000000000000e+03
8.500000000000000888e-01 6.700000000000000000e+03
9.000000000000000222e-01 8.547000000000000000e+03
9.500000000000000666e-01 7.136000000000000000e+03
1.000000000000000000e+00 6.703000000000000000e+03
1.050000000000000044e+00 6.700000000000000000e+03
1.100000000000000089e+00 6.700000000000000000e+03
1.150000000000000133e+00 6.700000000000000000e+03
1.200000000000000178e+00 6.700000000000000000e+03
1.250000000000000000e+00 6.700000000000000000e+03
1.300000000000000044e+00 6.700000000000000000e+03
1.350000000000000089e+00 6.700000000000000000e+03
1.400000000000000133e+00 6.700000000000000000e+03
1.450000000000000178e+00 6.700000000000000000e+03
1.500000000000000000e+00 6.701000000000000000e+03
1.550000000000000044e+00 6.703000000000000000e+03
1.600000000000000089e+00 6.700000000000000000e+03
1.650000000000000133e+00 6.700000000000000000e+03
1.700000000000000178e+00 6.700000000000000000e+03
1.750000000000000000e+00 6.700000000000000000e+03
1.800000000000000044e+00 6.700000000000000000e+03
1.850000000000000089e+00 6.700000000000000000e+03
1.900000000000000133e+00 6.700000000000000000e+03
1.950000000000000178e+00 6.700000000000000000e+03
2.000000000000000000e+00 6.700000000000000000e+03
2.050000000000000266e+00 6.701000000000000000e+03
2.100000000000000089e+00 6.703000000000000000e+03
2.149999999999999911e+00 6.700000000000000000e+03
2.200000000000000178e+00 6.700000000000000000e+03
2.250000000000000000e+00 6.700000000000000000e+03
2.300000000000000266e+00 6.700000000000000000e+03
2.350000000000000089e+00 6.700000000000000000e+03
2.400000000000000355e+00 6.700000000000000000e+03
2.450000000000000178e+00 6.700000000000000000e+03
2.500000000000000000e+00 6.700000000000000000e+03
2.550000000000000266e+00 6.700000000000000000e+03
2.600000000000000089e+00 6.701000000000000000e+03
2.650000000000000355e+00 6.703000000000000000e+03
2.700000000000000178e+00 6.700000000000000000e+03
2.750000000000000000e+00 6.700000000000000000e+03
2.800000000000000266e+00 6.700000000000000000e+03
2.850000000000000089e+00 6.700000000000000000e+03
2.900000000000000355e+00 6.700000000000000000e+03
2.950000000000000178e+00 6.700000000000000000e+03
3.000000000000000000e+00 6.700000000000000000e+03
3.050000000000000266e+00 6.700000000000000000e+03
3.100000000000000089e+00 6.700000000000000000e+03
3.150000000000000355e+00 6.701000000000000000e+03
3.200000000000000178e+00 6.703000000000000000e+03
3.250000000000000000e+00 6.700000000000000000e+03
3.300000000000000266e+00 6.700000000000000000e+03
3.350000000000000089e+00 6.700000000000000000e+03
3.400000000000000355e+00 6.700000000000000000e+03
3.450000000000000178e+00 6.700000000000000000e+03
3.500000000000000000e+00 6.700000000000000000e+03
3.550000000000000266e+00 6.700000000000000000e+03
3.600000000000000089e+00 6.700000000000000000e+03
3.650000000000000355e+00 6.700000000000000000e+03
3.700000000000000178e+00 6.701000000000000000e+03
3.750000000000000000e+00 6.703000000000000000e+03
3.800000000000000266e+00 6.700000000000000000e+03
3.850000000000000089e+00 6.700000000000000000e+03
3.900000000000000355e+00 6.700000000000000000e+03
3.950000000000000178e+00 6.700000000000000000e+03
4.000000000000000000e+00 6.700000000000000000e+03
4.049999999999999822e+00 6.700000000000000000e+03
4.100000000000000533e+00 6.700000000000000000e+03
4.150000000000000355e+00 6.700000000000000000e+03
4.200000000000000178e+00 6.700000000000000000e+03
4.250000000000000000e+00 6.701000000000000000e+03
4.299999999999999822e+00 6.703000000000000000e+03
4.350000000000000533e+00 6.700000000000000000e+03
4.400000000000000355e+00 6.700000000000000000e+03
4.450000000000000178e+00 6.700000000000000000e+03
4.500000000000000000e+00 6.700000000000000000e+03
4.549999999999999822e+00 6.700000000000000000e+03
4.600000000000000533e+00 6.700000000000000000e+03
4.650000000000000355e+00 6.700000000000000000e+03
4.700000000000000178e+00 6.700000000000000000e+03
4.750000000000000000e+00 6.700000000000000000e+03
4.800000000000000711e+00 6.701000000000000000e+03
4.850000000000000533e+00 6.703000000000000000e+03
4.900000000000000355e+00 6.700000000000000000e+03
4.950000000000000178e+00 6.700000000000000000e+03
5.000000000000000000e+00 6.700000000000000000e+03
5.050000000000000711e+00 6.700000000000000000e+03
5.100000000000000533e+00 6.700000000000000000e+03
5.150000000000000355e+00 6.700000000000000000e+03
5.200000000000000178e+00 6.700000000000000000e+03
5.250000000000000000e+00 6.700000000000000000e+03
5.300000000000000711e+00 6.700000000000000000e+03
5.350000000000000533e+00 6.701000000000000000e+03
5.400000000000000355e+00 6.703000000000000000e+03
5.450000000000000178e+00 0.000000000000000000e+00


==> data/count_low.txt <==
0.000000000000000000e+00 5.960000000000000000e+03
5.000000000000000278e-02 5.414000000000000000e+03
1.000000000000000056e-01 5.390000000000000000e+03
1.500000000000000222e-01 5.987000000000000000e+03
2.000000000000000111e-01 4.079000000000000000e+03
2.500000000000000000e-01 5.349000000000000000e+03
3.000000000000000444e-01 5.387000000000000000e+03
3.500000000000000333e-01 5.320000000000000000e+03
4.000000000000000222e-01 4.960000000000000000e+03
4.500000000000000111e-01 5.324000000000000000e+03
5.000000000000000000e-01 4.906000000000000000e+03
5.500000000000000444e-01 5.274000000000000000e+03
6.000000000000000888e-01 4.726000000000000000e+03
6.500000000000000222e-01 2.890000000000000000e+03
7.000000000000000666e-01 5.319000000000000000e+03
7.500000000000000000e-01 3.911000000000000000e+03
8.000000000000000444e-01 3.817000000000000000e+03
8.500000000000000888e-01 3.698000000000000000e+03
9.000000000000000222e-01 4.289000000000000000e+03
9.500000000000000666e-01 2.981000000000000000e+03
1.000000000000000000e+00 5.998000000000000000e+03
1.050000000000000044e+00 6.000000000000000000e+03
1.100000000000000089e+00 5.999000000000000000e+03
1.150000000000000133e+00 5.856000000000000000e+03
1.200000000000000178e+00 5.995000000000000000e+03
1.250000000000000000e+00 5.997000000000000000e+03
1.300000000000000044e+00 5.997000000000000000e+03
1.350000000000000089e+00 5.995000000000000000e+03
1.400000000000000133e+00 5.997000000000000000e+03
1.450000000000000178e+00 5.999000000000000000e+03
1.500000000000000000e+00 5.999000000000000000e+03
1.550000000000000044e+00 5.996000000000000000e+03
1.600000000000000089e+00 5.997000000000000000e+03
1.650000000000000133e+00 5.999000000000000000e+03
1.700000000000000178e+00 5.997000000000000000e+03
1.750000000000000000e+00 5.999000000000000000e+03
1.800000000000000044e+00 5.999000000000000000e+03
1.850000000000000089e+00 5.999000000000000000e+03
1.900000000000000133e+00 5.999000000000000000e+03
1.950000000000000178e+00 5.998000000000000000e+03
2.000000000000000000e+00 5.998000000000000000e+03
2.050000000000000266e+00 5.999000000000000000e+03
2.100000000000000089e+00 5.999000000000000000e+03
2.149999999999999911e+00 5.999000000000000000e+03
2.200000000000000178e+00 5.998000000000000000e+03
2.250000000000000000e+00 5.855000000000000000e+03
2.300000000000000266e+00 5.996000000000000000e+03
2.350000000000000089e+00 5.997000000000000000e+03
2.400000000000000355e+00 5.997000000000000000e+03
2.450000000000000178e+00 5.996000000000000000e+03
2.500000000000000000e+00 5.999000000000000000e+03
2.550000000000000266e+00 5.998000000000000000e+03
2.600000000000000089e+00 5.997000000000000000e+03
2.650000000000000355e+00 5.995000000000000000e+03
2.700000000000000178e+00 5.997000000000000000e+03
2.750000000000000000e+00 6.000000000000000000e+03
2.800000000000000266e+00 5.998000000000000000e+03
2.850000000000000089e+00 6.000000000000000000e+03
2.900000000000000355e+00 5.999000000000000000e+03
2.950000000000000178e+00 5.999000000000000000e+03
3.000000000000000000e+00 5.997000000000000000e+03
3.050000000000000266e+00 5.999000000000000000e+03
3.100000000000000089e+00 5.998000000000000000e+03
3.150000000000000355e+00 5.999000000000000000e+03
3.200000000000000178e+00 5.998000000000000000e+03
3.250000000000000000e+00 5.998000000000000000e+03
3.300000000000000266e+00 5.998000000000000000e+03
3.350000000000000089e+00 5.856000000000000000e+03
3.400000000000000355e+00 5.996000000000000000e+03
3.450000000000000178e+00 5.997000000000000000e+03
3.500000000000000000e+00 5.999000000000000000e+03
3.550000000000000266e+00 5.996000000000000000e+03
3.600000000000000089e+00 5.997000000000000000e+03
3.650000000000000355e+00 5.999000000000000000e+03
3.700000000000000178e+00 5.999000000000000000e+03
3.750000000000000000e+00 5.995000000000000000e+03
3.800000000000000266e+00 5.996000000000000000e+03
3.850000000000000089e+00 5.998000000000000000e+03
3.900000000000000355e+00 5.998000000000000000e+03
3.950000000000000178e+00 5.998000000000000000e+03
4.000000000000000000e+00 5.999000000000000000e+03
4.049999999999999822e+00 5.999000000000000000e+03
4.100000000000000533e+00 5.999000000000000000e+03
4.150000000000000355e+00 6.000000000000000000e+03
4.200000000000000178e+00 5.999000000000000000e+03
4.250000000000000000e+00 6.000000000000000000e+03
4.299999999999999822e+00 5.997000000000000000e+03
4.350000000000000533e+00 5.998000000000000000e+03
4.400000000000000355e+00 5.997000000000000000e+03
4.450000000000000178e+00 5.855000000000000000e+03
4.500000000000000000e+00 5.996000000000000000e+03
4.549999999999999822e+00 5.998000000000000000e+03
4.600000000000000533e+00 5.999000000000000000e+03
4.650000000000000355e+00 5.995000000000000000e+03
4.700000000000000178e+00 5.997000000000000000e+03
4.750000000000000000e+00 5.999000000000000000e+03
4.800000000000000711e+00 5.997000000000000000e+03
4.850000000000000533e+00 5.997000000000000000e+03
4.900000000000000355e+00 5.998000000000000000e+03
4.950000000000000178e+00 5.999000000000000000e+03
5.000000000000000000e+00 5.996000000000000000e+03
5.050000000000000711e+00 5.998000000000000000e+03
5.100000000000000533e+00 5.999000000000000000e+03
5.150000000000000355e+00 5.998000000000000000e+03
5.200000000000000178e+00 5.999000000000000000e+03
5.250000000000000000e+00 6.000000000000000000e+03
5.300000000000000711e+00 6.000000000000000000e+03
5.350000000000000533e+00 5.999000000000000000e+03
5.400000000000000355e+00 5.997000000000000000e+03
5.450000000000000178e+00 0.000000000000000000e+00


==> data/cycle0.txt <==
6.250000000000001110e-01,4.749999999999999778e-01
-1.249999999999999167e-01,-3.249999999999999556e-01
-6.249999999999998890e-01,-5.250000000000000222e-01
1.250000000000000833e-01,2.750000000000000222e-01


==> data/cycle102.txt <==
-1.024999999999999911e+00,-2.750000000000000222e-01
-1.075000000000000178e+00,-1.749999999999999611e-01
-2.499999999999982098e-02,6.750000000000001554e-01
-4.249999999999999334e-01,7.500000000000003886e-02
-7.249999999999999778e-01,-1.749999999999999611e-01
-9.249999999999999334e-01,-2.250000000000000056e-01
-1.024999999999999911e+00,-1.749999999999999611e-01
2.500000000000000139e-02,6.250000000000001110e-01
6.250000000000001110e-01,6.750000000000001554e-01
-1.249999999999999167e-01,-1.749999999999999611e-01
-6.249999999999998890e-01,-4.249999999999999334e-01
-9.249999999999999334e-01,-4.249999999999999334e-01


==> data/cycle105.txt <==
-1.075000000000000178e+00,-3.750000000000000000e-01
-1.125000000000000000e+00,-2.250000000000000056e-01
-1.125000000000000000e+00,-1.250000000000000278e-01
-1.075000000000000178e+00,-2.500000000000004302e-02
-1.024999999999999911e+00,2.500000000000000139e-02
2.500000000000000139e-02,7.249999999999999778e-01
-3.749999999999998890e-01,7.500000000000003886e-02
3.750000000000001110e-01,5.750000000000000666e-01
8.250000000000002887e-01,5.750000000000000666e-01
1.024999999999999911e+00,4.250000000000001554e-01
2.500000000000000139e-02,-4.749999999999999778e-01
-5.749999999999998446e-01,-6.250000000000000000e-01
-9.249999999999999334e-01,-5.250000000000000222e-01


==> data/cycle11.txt <==
3.750000000000001110e-01,7.500000000000003886e-02
6.750000000000003775e-01,1.250000000000000833e-01
-1.249999999999999167e-01,-2.250000000000000056e-01


==> data/cycle113.txt <==
-1.075000000000000178e+00,-3.249999999999999556e-01
-1.075000000000000178e+00,-1.749999999999999611e-01
-2.499999999999982098e-02,6.750000000000001554e-01
-4.249999999999999334e-01,7.500000000000003886e-02
-7.249999999999999778e-01,-1.749999999999999611e-01
1.749999999999999056e-01,5.250000000000000222e-01
-3.249999999999998446e-01,-1.250000000000000278e-01
3.250000000000002887e-01,4.250000000000001554e-01
-2.749999999999998002e-01,-2.250000000000000056e-01
-6.749999999999999334e-01,-4.249999999999999334e-01
1.250000000000000833e-01,3.750000000000001110e-01
6.750000000000003775e-01,5.250000000000000222e-01
9.250000000000003775e-01,4.250000000000001554e-01
1.024999999999999911e+00,2.750000000000000222e-01
1.075000000000000178e+00,1.750000000000001277e-01
1.075000000000000178e+00,7.500000000000003886e-02
1.024999999999999911e+00,2.500000000000000139e-02
-2.499999999999982098e-02,-7.249999999999999778e-01
-6.749999999999999334e-01,-7.249999999999999778e-01
-9.749999999999999778e-01,-5.250000000000000222e-01


==> data/cycle119.txt <==
-4.249999999999999334e-01,-7.499999999999998335e-02
3.250000000000002887e-01,4.749999999999999778e-01
7.750000000000000222e-01,5.250000000000000222e-01
-7.499999999999987232e-02,-3.249999999999999556e-01
4.250000000000003775e-01,1.750000000000001277e-01
-2.749999999999998002e-01,-4.249999999999999334e-01
3.250000000000002887e-01,2.249999999999999500e-01
-3.249999999999998446e-01,-3.750000000000000000e-01
-7.249999999999999778e-01,-4.749999999999999778e-01
-9.749999999999999778e-01,-3.750000000000000000e-01
-2.499999999999982098e-02,4.749999999999999778e-01


==> data/cycle12.txt <==
-3.249999999999998446e-01,-1.749999999999999611e-01
3.250000000000002887e-01,1.250000000000000833e-01
6.750000000000003775e-01,1.750000000000001277e-01
8.750000000000001110e-01,1.250000000000000833e-01
9.750000000000001998e-01,7.500000000000003886e-02
9.750000000000001998e-01,2.500000000000000139e-02
2.500000000000000139e-02,-3.249999999999998446e-01
4.750000000000001998e-01,-2.499999999999982098e-02
-2.749999999999998002e-01,-2.749999999999998002e-01
3.250000000000002887e-01,7.500000000000003886e-02


==> data/cycle121.txt <==
-3.249999999999998446e-01,-2.250000000000000056e-01
-7.249999999999999778e-01,-3.750000000000000000e-01
1.250000000000000833e-01,4.250000000000001554e-01
6.750000000000003775e-01,5.750000000000000666e-01
-1.249999999999999167e-01,-2.750000000000000222e-01
-6.249999999999998890e-01,-4.749999999999999778e-01
1.250000000000000833e-01,3.250000000000000666e-01
-4.249999999999999334e-01,-2.250000000000000056e-01
-7.749999999999998002e-01,-3.750000000000000000e-01
7.500000000000026090e-02,4.250000000000001554e-01
-4.249999999999999334e-01,-1.250000000000000278e-01
3.250000000000002887e-01,4.749999999999999778e-01
7.750000000000000222e-01,5.250000000000000222e-01
9.750000000000001998e-01,4.250000000000001554e-01
1.075000000000000178e+00,2.750000000000000222e-01
2.500000000000000139e-02,-5.750000000000000666e-01
4.250000000000003775e-01,-2.500000000000004302e-02
-3.249999999999998446e-01,-5.250000000000000222e-01
2.750000000000000222e-01,1.750000000000001277e-01
-3.749999999999998890e-01,-3.750000000000000000e-01
-7.749999999999998002e-01,-4.749999999999999778e-01
7.500000000000026090e-02,3.750000000000001110e-01
-4.249999999999999334e-01,-1.749999999999999611e-01
2.750000000000000222e-01,4.250000000000001554e-01


==> data/cycle127.txt <==
2.750000000000000222e-01,1.750000000000001277e-01
6.750000000000003775e-01,3.750000000000001110e-01
9.250000000000003775e-01,3.750000000000001110e-01
1.024999999999999911e+00,2.750000000000000222e-01
2.500000000000000139e-02,-5.750000000000000666e-01
4.250000000000003775e-01,-2.500000000000004302e-02
-3.249999999999998446e-01,-5.250000000000000222e-01


==> data/cycle128.txt <==
-3.749999999999998890e-01,7.500000000000003886e-02
3.750000000000001110e-01,5.750000000000000666e-01
8.250000000000002887e-01,5.750000000000000666e-01
1.024999999999999911e+00,4.250000000000001554e-01
2.500000000000000139e-02,-4.749999999999999778e-01
-5.749999999999998446e-01,-6.250000000000000000e-01
-9.249999999999999334e-01,-5.250000000000000222e-01
-1.075000000000000178e+00,-3.750000000000000000e-01
-1.125000000000000000e+00,-2.250000000000000056e-01
-2.499999999999982098e-02,6.250000000000001110e-01
-4.249999999999999334e-01,2.500000000000000139e-02
3.250000000000002887e-01,5.250000000000000222e-01
7.750000000000000222e-01,5.750000000000000666e-01
9.750000000000001998e-01,4.250000000000001554e-01
1.075000000000000178e+00,2.750000000000000222e-01
1.075000000000000178e+00,1.750000000000001277e-01
1.075000000000000178e+00,7.500000000000003886e-02
1.024999999999999911e+00,2.500000000000000139e-02
-2.499999999999982098e-02,-7.249999999999999778e-01
-6.749999999999999334e-01,-7.249999999999999778e-01
-9.749999999999999778e-01,-5.250000000000000222e-01
-1.075000000000000178e+00,-3.249999999999999556e-01
-1.075000000000000178e+00,-1.749999999999999611e-01
-1.075000000000000178e+00,-7.499999999999998335e-02
-1.024999999999999911e+00,-2.500000000000004302e-02
2.500000000000000139e-02,7.249999999999999778e-01


==> data/cycle130.txt <==
7.500000000000026090e-02,3.250000000000000666e-01
-4.249999999999999334e-01,-1.749999999999999611e-01
2.750000000000000222e-01,4.250000000000001554e-01
-3.249999999999998446e-01,-2.250000000000000056e-01
-7.249999999999999778e-01,-3.750000000000000000e-01
1.250000000000000833e-01,4.250000000000001554e-01
6.750000000000003775e-01,5.750000000000000666e-01
-1.249999999999999167e-01,-2.750000000000000222e-01
4.250000000000003775e-01,2.249999999999999500e-01
-2.749999999999998002e-01,-3.750000000000000000e-01
-7.249999999999999778e-01,-4.749999999999999778e-01


==> data/cycle134.txt <==
5.250000000000000222e-01,3.250000000000000666e-01
-1.749999999999999611e-01,-7.499999999999987232e-02
3.750000000000001110e-01,1.750000000000001277e-01
-2.749999999999998002e-01,-1.249999999999999167e-01
-6.749999999999999334e-01,-1.749999999999999611e-01
1.250000000000000833e-01,1.750000000000001277e-01
-4.249999999999999334e-01,-7.499999999999987232e-02
-7.249999999999999778e-01,-1.249999999999999167e-01
1.250000000000000833e-01,2.250000000000001721e-01
5.750000000000002887e-01,2.750000000000000222e-01
8.250000000000002887e-01,2.250000000000001721e-01
9.250000000000003775e-01,1.250000000000000833e-01
-2.499999999999982098e-02,-2.749999999999998002e-01
-5.749999999999998446e-01,-2.749999999999998002e-01
-8.249999999999998446e-01,-2.250000000000000056e-01
-9.249999999999999334e-01,-1.249999999999999167e-01
-9.749999999999999778e-01,-7.499999999999987232e-02
-9.749999999999999778e-01,-2.499999999999982098e-02
-2.499999999999982098e-02,3.250000000000000666e-01


==> data/cycle137.txt <==
1.250000000000000833e-01,2.750000000000000222e-01
6.250000000000001110e-01,4.749999999999999778e-01
-1.249999999999999167e-01,-3.249999999999999556e-01
-6.249999999999998890e-01,-5.250000000000000222e-01


==> data/cycle139.txt <==
4.250000000000003775e-01,-2.500000000000004302e-02
-3.249999999999998446e-01,-5.250000000000000222e-01
2.750000000000000222e-01,1.750000000000001277e-01
6.750000000000003775e-01,3.750000000000001110e-01
9.250000000000003775e-01,3.750000000000001110e-01
1.024999999999999911e+00,2.750000000000000222e-01
2.500000000000000139e-02,-5.750000000000000666e-01


==> data/cycle140.txt <==
1.250000000000000833e-01,1.750000000000001277e-01
-4.249999999999999334e-01,-7.499999999999987232e-02
2.750000000000000222e-01,1.750000000000001277e-01
-3.249999999999998446e-01,-1.249999999999999167e-01
-6.749999999999999334e-01,-1.749999999999999611e-01


==> data/cycle141.txt <==
7.500000000000026090e-02,3.250000000000000666e-01
6.250000000000001110e-01,5.250000000000000222e-01
-1.249999999999999167e-01,-2.750000000000000222e-01
4.250000000000003775e-01,2.249999999999999500e-01
-2.749999999999998002e-01,-3.750000000000000000e-01
-7.249999999999999778e-01,-4.749999999999999778e-01


==> data/cycle155.txt <==
6.250000000000001110e-01,6.750000000000001554e-01
9.250000000000003775e-01,5.250000000000000222e-01
1.075000000000000178e+00,3.750000000000001110e-01
1.125000000000000000e+00,2.249999999999999500e-01
1.125000000000000000e+00,1.250000000000000833e-01
1.075000000000000178e+00,2.500000000000000139e-02
-2.499999999999982098e-02,-7.249999999999999778e-01
-6.749999999999999334e-01,-7.249999999999999778e-01
-9.749999999999999778e-01,-5.250000000000000222e-01
-1.075000000000000178e+00,-3.249999999999999556e-01
-2.499999999999982098e-02,5.750000000000000666e-01


==> data/cycle158.txt <==
6.250000000000001110e-01,5.250000000000000222e-01
-1.249999999999999167e-01,-2.750000000000000222e-01
-6.249999999999998890e-01,-4.749999999999999778e-01
1.250000000000000833e-01,3.250000000000000666e-01


==> data/cycle16.txt <==
1.250000000000000833e-01,2.250000000000001721e-01
-3.749999999999998890e-01,-7.499999999999987232e-02
-6.749999999999999334e-01,-1.249999999999999167e-01


==> data/cycle160.txt <==
3.750000000000001110e-01,1.750000000000001277e-01
7.250000000000001998e-01,3.250000000000000666e-01
-1.249999999999999167e-01,-4.249999999999999334e-01


==> data/cycle163.txt <==
-7.749999999999998002e-01,-2.750000000000000222e-01
1.250000000000000833e-01,4.749999999999999778e-01
-3.749999999999998890e-01,-1.250000000000000278e-01
3.250000000000002887e-01,4.250000000000001554e-01
7.750000000000000222e-01,5.250000000000000222e-01
9.750000000000001998e-01,4.250000000000001554e-01
2.500000000000000139e-02,-4.749999999999999778e-01
-5.749999999999998446e-01,-6.250000000000000000e-01
-9.249999999999999334e-01,-5.250000000000000222e-01
-2.499999999999982098e-02,3.750000000000001110e-01
-4.749999999999999778e-01,-1.250000000000000278e-01


==> data/cycle169.txt <==
-1.075000000000000178e+00,-3.750000000000000000e-01
-7.499999999999987232e-02,5.250000000000000222e-01
5.750000000000002887e-01,6.750000000000001554e-01
-1.249999999999999167e-01,-1.749999999999999611e-01
-6.249999999999998890e-01,-4.249999999999999334e-01
1.749999999999999056e-01,3.250000000000000666e-01
6.750000000000003775e-01,5.250000000000000222e-01
-1.249999999999999167e-01,-2.750000000000000222e-01
4.250000000000003775e-01,2.249999999999999500e-01
7.750000000000000222e-01,3.750000000000001110e-01
9.750000000000001998e-01,3.250000000000000666e-01
1.024999999999999911e+00,2.249999999999999500e-01
2.500000000000000139e-02,-6.250000000000000000e-01
-6.249999999999998890e-01,-7.249999999999999778e-01
-9.749999999999999778e-01,-5.750000000000000666e-01


==> data/cycle171.txt <==
5.750000000000002887e-01,5.750000000000000666e-01
9.250000000000003775e-01,5.250000000000000222e-01
1.075000000000000178e+00,3.750000000000001110e-01
7.500000000000026090e-02,-5.250000000000000222e-01
-5.749999999999998446e-01,-6.749999999999999334e-01
-9.249999999999999334e-01,-5.250000000000000222e-01
-2.499999999999982098e-02,3.750000000000001110e-01


==> data/cycle172.txt <==
-1.249999999999999167e-01,-4.249999999999999334e-01
-6.749999999999999334e-01,-5.750000000000000666e-01
1.250000000000000833e-01,2.750000000000000222e-01
-4.249999999999999334e-01,-2.250000000000000056e-01
2.750000000000000222e-01,3.750000000000001110e-01
-3.249999999999998446e-01,-2.250000000000000056e-01
3.250000000000002887e-01,3.750000000000001110e-01
7.250000000000001998e-01,4.749999999999999778e-01
9.750000000000001998e-01,3.750000000000001110e-01
2.500000000000000139e-02,-4.749999999999999778e-01
-5.749999999999998446e-01,-6.250000000000000000e-01
1.250000000000000833e-01,1.750000000000001277e-01
6.250000000000001110e-01,4.250000000000001554e-01
-1.749999999999999611e-01,-3.249999999999999556e-01
3.750000000000001110e-01,2.249999999999999500e-01
7.250000000000001998e-01,3.750000000000001110e-01


==> data/cycle177.txt <==
9.250000000000003775e-01,5.250000000000000222e-01
1.075000000000000178e+00,3.750000000000001110e-01
1.125000000000000000e+00,2.249999999999999500e-01
2.500000000000000139e-02,-6.250000000000000000e-01
-6.249999999999998890e-01,-7.249999999999999778e-01
-9.749999999999999778e-01,-5.750000000000000666e-01
-2.499999999999982098e-02,3.750000000000001110e-01
5.750000000000002887e-01,5.750000000000000666e-01


==> data/cycle18.txt <==
6.250000000000001110e-01,5.250000000000000222e-01
-1.249999999999999167e-01,-2.750000000000000222e-01
-6.249999999999998890e-01,-4.749999999999999778e-01
1.250000000000000833e-01,3.250000000000000666e-01


==> data/cycle185.txt <==
3.750000000000001110e-01,1.750000000000001277e-01
7.250000000000001998e-01,3.250000000000000666e-01
-1.249999999999999167e-01,-4.249999999999999334e-01


==> data/cycle188.txt <==
1.250000000000000833e-01,2.750000000000000222e-01
6.250000000000001110e-01,4.749999999999999778e-01
-1.249999999999999167e-01,-3.249999999999999556e-01
-6.249999999999998890e-01,-5.250000000000000222e-01


==> data/cycle189.txt <==
-1.249999999999999167e-01,-3.249999999999999556e-01
4.250000000000003775e-01,2.249999999999999500e-01
-2.749999999999998002e-01,-3.750000000000000000e-01
3.250000000000002887e-01,2.249999999999999500e-01
7.250000000000001998e-01,3.750000000000001110e-01
-1.249999999999999167e-01,-4.249999999999999334e-01
-6.749999999999999334e-01,-5.750000000000000666e-01
1.250000000000000833e-01,2.750000000000000222e-01
6.250000000000001110e-01,4.749999999999999778e-01


==> data/cycle195.txt <==
4.250000000000003775e-01,-2.500000000000004302e-02
-3.249999999999998446e-01,-5.250000000000000222e-01
2.750000000000000222e-01,1.750000000000001277e-01
6.750000000000003775e-01,3.750000000000001110e-01
9.250000000000003775e-01,3.750000000000001110e-01
1.024999999999999911e+00,2.750000000000000222e-01
2.500000000000000139e-02,-5.750000000000000666e-01


==> data/cycle196.txt <==
-3.749999999999998890e-01,-1.749999999999999611e-01
3.250000000000002887e-01,4.250000000000001554e-01
-2.749999999999998002e-01,-2.250000000000000056e-01
-6.749999999999999334e-01,-4.249999999999999334e-01
1.250000000000000833e-01,3.750000000000001110e-01


==> data/cycle21.txt <==
6.250000000000001110e-01,5.250000000000000222e-01
-1.249999999999999167e-01,-2.750000000000000222e-01
-6.249999999999998890e-01,-4.749999999999999778e-01
1.250000000000000833e-01,3.250000000000000666e-01


==> data/cycle22.txt <==
1.749999999999999056e-01,3.250000000000000666e-01
6.750000000000003775e-01,5.250000000000000222e-01
9.250000000000003775e-01,4.250000000000001554e-01
-2.499999999999982098e-02,-4.749999999999999778e-01
-6.249999999999998890e-01,-6.250000000000000000e-01
1.250000000000000833e-01,2.249999999999999500e-01
6.250000000000001110e-01,4.749999999999999778e-01
-1.249999999999999167e-01,-3.249999999999999556e-01
-6.249999999999998890e-01,-5.250000000000000222e-01
-9.249999999999999334e-01,-4.749999999999999778e-01
2.500000000000000139e-02,4.250000000000001554e-01
6.250000000000001110e-01,6.250000000000001110e-01
9.250000000000003775e-01,5.250000000000000222e-01
1.075000000000000178e+00,3.750000000000001110e-01
7.500000000000026090e-02,-5.250000000000000222e-01
4.750000000000001998e-01,2.500000000000000139e-02
-2.749999999999998002e-01,-5.250000000000000222e-01
2.750000000000000222e-01,1.250000000000000833e-01
6.750000000000003775e-01,3.750000000000001110e-01
-1.249999999999999167e-01,-3.750000000000000000e-01
3.750000000000001110e-01,1.750000000000001277e-01
7.250000000000001998e-01,3.250000000000000666e-01
9.250000000000003775e-01,3.250000000000000666e-01
1.024999999999999911e+00,2.249999999999999500e-01
1.075000000000000178e+00,1.250000000000000833e-01
1.075000000000000178e+00,7.500000000000003886e-02
1.024999999999999911e+00,2.500000000000000139e-02
-2.499999999999982098e-02,-7.249999999999999778e-01
-6.749999999999999334e-01,-7.249999999999999778e-01
7.500000000000026090e-02,1.750000000000001277e-01
-4.749999999999999778e-01,-2.750000000000000222e-01
-8.249999999999998446e-01,-3.750000000000000000e-01
-9.749999999999999778e-01,-3.249999999999999556e-01
2.500000000000000139e-02,5.250000000000000222e-01
6.250000000000001110e-01,6.750000000000001554e-01
-1.249999999999999167e-01,-1.749999999999999611e-01
-6.249999999999998890e-01,-4.249999999999999334e-01


==> data/cycle27.txt <==
3.750000000000001110e-01,1.750000000000001277e-01
7.250000000000001998e-01,3.250000000000000666e-01
-1.249999999999999167e-01,-4.249999999999999334e-01


==> data/cycle30.txt <==
3.750000000000001110e-01,1.750000000000001277e-01
7.250000000000001998e-01,3.250000000000000666e-01
-1.249999999999999167e-01,-4.249999999999999334e-01


==> data/cycle31.txt <==
3.750000000000001110e-01,1.750000000000001277e-01
7.250000000000001998e-01,3.250000000000000666e-01
-1.249999999999999167e-01,-4.249999999999999334e-01


==> data/cycle39.txt <==
6.250000000000001110e-01,5.250000000000000222e-01
-1.249999999999999167e-01,-2.750000000000000222e-01
-6.249999999999998890e-01,-4.749999999999999778e-01
1.250000000000000833e-01,3.250000000000000666e-01


==> data/cycle4.txt <==
2.500000000000000139e-02,7.249999999999999778e-01
-3.749999999999998890e-01,7.500000000000003886e-02
-6.749999999999999334e-01,-1.749999999999999611e-01
-8.749999999999998890e-01,-2.250000000000000056e-01
-9.749999999999999778e-01,-1.749999999999999611e-01
2.500000000000000139e-02,6.250000000000001110e-01
-3.749999999999998890e-01,2.500000000000000139e-02
3.750000000000001110e-01,5.250000000000000222e-01
7.750000000000000222e-01,5.250000000000000222e-01
9.750000000000001998e-01,4.250000000000001554e-01
2.500000000000000139e-02,-4.749999999999999778e-01
-5.749999999999998446e-01,-6.250000000000000000e-01
-9.249999999999999334e-01,-5.250000000000000222e-01
-1.075000000000000178e+00,-3.750000000000000000e-01
-7.499999999999987232e-02,5.250000000000000222e-01
-4.749999999999999778e-01,-2.500000000000004302e-02
-7.749999999999998002e-01,-2.250000000000000056e-01
-9.249999999999999334e-01,-2.250000000000000056e-01
-1.024999999999999911e+00,-1.749999999999999611e-01
-1.024999999999999911e+00,-1.250000000000000278e-01
-1.024999999999999911e+00,-7.499999999999998335e-02
-1.024999999999999911e+00,-2.500000000000004302e-02


==> data/cycle44.txt <==
-4.249999999999999334e-01,-3.249999999999999556e-01
2.750000000000000222e-01,3.250000000000000666e-01
-3.249999999999998446e-01,-2.750000000000000222e-01
3.250000000000002887e-01,3.250000000000000666e-01
7.250000000000001998e-01,4.749999999999999778e-01
9.750000000000001998e-01,3.750000000000001110e-01
2.500000000000000139e-02,-4.749999999999999778e-01
-5.749999999999998446e-01,-6.250000000000000000e-01
1.250000000000000833e-01,1.750000000000001277e-01


==> data/cycle46.txt <==
-9.249999999999999334e-01,-5.250000000000000222e-01
-1.075000000000000178e+00,-3.750000000000000000e-01
-7.499999999999987232e-02,5.250000000000000222e-01
5.750000000000002887e-01,6.750000000000001554e-01
9.250000000000003775e-01,5.250000000000000222e-01
1.075000000000000178e+00,3.750000000000001110e-01
7.500000000000026090e-02,-5.250000000000000222e-01
-5.749999999999998446e-01,-6.749999999999999334e-01


==> data/cycle5.txt <==
-9.249999999999999334e-01,-3.750000000000000000e-01
-1.024999999999999911e+00,-2.750000000000000222e-01
-1.075000000000000178e+00,-1.749999999999999611e-01
-2.499999999999982098e-02,6.750000000000001554e-01
-4.249999999999999334e-01,7.500000000000003886e-02
-7.249999999999999778e-01,-1.749999999999999611e-01
-9.249999999999999334e-01,-2.250000000000000056e-01
-1.024999999999999911e+00,-1.749999999999999611e-01
-1.024999999999999911e+00,-1.250000000000000278e-01
-1.024999999999999911e+00,-7.499999999999998335e-02
2.500000000000000139e-02,6.750000000000001554e-01
-3.749999999999998890e-01,2.500000000000000139e-02
-6.749999999999999334e-01,-2.250000000000000056e-01
1.749999999999999056e-01,4.749999999999999778e-01
-3.749999999999998890e-01,-1.250000000000000278e-01
3.250000000000002887e-01,4.250000000000001554e-01
-2.749999999999998002e-01,-2.250000000000000056e-01
-6.749999999999999334e-01,-4.249999999999999334e-01


==> data/cycle52.txt <==
2.750000000000000222e-01,2.250000000000001721e-01
6.750000000000003775e-01,2.250000000000001721e-01
-1.249999999999999167e-01,-1.749999999999999611e-01
4.250000000000003775e-01,7.500000000000003886e-02
7.250000000000001998e-01,1.250000000000000833e-01
-1.249999999999999167e-01,-2.250000000000000056e-01
-5.749999999999998446e-01,-2.749999999999998002e-01
-8.249999999999998446e-01,-2.250000000000000056e-01
-9.249999999999999334e-01,-1.249999999999999167e-01
2.500000000000000139e-02,2.750000000000000222e-01
-4.249999999999999334e-01,-2.499999999999982098e-02


==> data/cycle57.txt <==
-7.249999999999999778e-01,-1.749999999999999611e-01
-9.249999999999999334e-01,-2.250000000000000056e-01
-1.024999999999999911e+00,-1.749999999999999611e-01
-1.024999999999999911e+00,-1.250000000000000278e-01
2.500000000000000139e-02,6.750000000000001554e-01
-3.749999999999998890e-01,2.500000000000000139e-02
3.750000000000001110e-01,5.250000000000000222e-01
-2.749999999999998002e-01,-1.749999999999999611e-01
-6.749999999999999334e-01,-3.750000000000000000e-01
1.250000000000000833e-01,3.750000000000001110e-01
-3.749999999999998890e-01,-1.749999999999999611e-01
3.250000000000002887e-01,4.250000000000001554e-01
-2.749999999999998002e-01,-2.250000000000000056e-01
-6.749999999999999334e-01,-4.249999999999999334e-01
-9.249999999999999334e-01,-3.750000000000000000e-01
-1.024999999999999911e+00,-2.750000000000000222e-01
-1.075000000000000178e+00,-1.749999999999999611e-01
-2.499999999999982098e-02,6.750000000000001554e-01
-4.249999999999999334e-01,7.500000000000003886e-02


==> data/cycle64.txt <==
-7.499999999999987232e-02,-4.749999999999999778e-01
4.250000000000003775e-01,7.500000000000003886e-02
-3.249999999999998446e-01,-4.749999999999999778e-01
2.750000000000000222e-01,1.750000000000001277e-01
6.750000000000003775e-01,3.750000000000001110e-01
9.250000000000003775e-01,3.750000000000001110e-01
1.024999999999999911e+00,2.750000000000000222e-01
2.500000000000000139e-02,-5.750000000000000666e-01
4.250000000000003775e-01,-2.500000000000004302e-02
7.250000000000001998e-01,2.249999999999999500e-01
9.250000000000003775e-01,2.750000000000000222e-01
-2.499999999999982098e-02,-5.250000000000000222e-01
-6.249999999999998890e-01,-6.749999999999999334e-01
-9.249999999999999334e-01,-5.250000000000000222e-01
-1.075000000000000178e+00,-3.750000000000000000e-01
-1.125000000000000000e+00,-2.250000000000000056e-01
-2.499999999999982098e-02,6.250000000000001110e-01
-4.249999999999999334e-01,2.500000000000000139e-02
3.250000000000002887e-01,5.250000000000000222e-01
7.750000000000000222e-01,5.750000000000000666e-01
-7.499999999999987232e-02,-3.249999999999999556e-01
4.250000000000003775e-01,1.750000000000001277e-01
7.750000000000000222e-01,3.250000000000000666e-01


==> data/cycle65.txt <==
-9.249999999999999334e-01,-3.750000000000000000e-01
-1.024999999999999911e+00,-2.750000000000000222e-01
-1.075000000000000178e+00,-1.749999999999999611e-01
-2.499999999999982098e-02,6.750000000000001554e-01
-4.249999999999999334e-01,7.500000000000003886e-02
-7.249999999999999778e-01,-1.749999999999999611e-01
1.749999999999999056e-01,5.250000000000000222e-01
-3.249999999999998446e-01,-1.250000000000000278e-01
-7.249999999999999778e-01,-3.249999999999999556e-01
1.250000000000000833e-01,4.250000000000001554e-01
-3.749999999999998890e-01,-1.749999999999999611e-01
3.250000000000002887e-01,4.250000000000001554e-01
-2.749999999999998002e-01,-2.250000000000000056e-01
-6.749999999999999334e-01,-4.249999999999999334e-01


==> data/cycle68.txt <==
6.250000000000001110e-01,5.250000000000000222e-01
-1.249999999999999167e-01,-2.750000000000000222e-01
-6.249999999999998890e-01,-4.749999999999999778e-01
1.250000000000000833e-01,3.250000000000000666e-01


==> data/cycle78.txt <==
-2.499999999999982098e-02,6.250000000000001110e-01
-4.249999999999999334e-01,2.500000000000000139e-02
3.250000000000002887e-01,5.250000000000000222e-01
-2.749999999999998002e-01,-1.749999999999999611e-01
-6.749999999999999334e-01,-3.750000000000000000e-01
-9.249999999999999334e-01,-3.750000000000000000e-01
-1.024999999999999911e+00,-2.750000000000000222e-01
-1.075000000000000178e+00,-1.749999999999999611e-01
-2.499999999999982098e-02,6.750000000000001554e-01
-4.249999999999999334e-01,7.500000000000003886e-02
-7.249999999999999778e-01,-1.749999999999999611e-01
-9.249999999999999334e-01,-2.250000000000000056e-01
-1.024999999999999911e+00,-1.749999999999999611e-01
-1.024999999999999911e+00,-1.250000000000000278e-01
-1.024999999999999911e+00,-7.499999999999998335e-02
-1.024999999999999911e+00,-2.500000000000004302e-02
2.500000000000000139e-02,7.249999999999999778e-01
6.750000000000003775e-01,7.249999999999999778e-01
9.750000000000001998e-01,5.250000000000000222e-01
2.500000000000000139e-02,-4.249999999999999334e-01
-5.749999999999998446e-01,-6.250000000000000000e-01
-9.249999999999999334e-01,-5.250000000000000222e-01
-1.075000000000000178e+00,-3.750000000000000000e-01
-1.125000000000000000e+00,-2.250000000000000056e-01


==> data/cycle8.txt <==
1.250000000000000833e-01,4.250000000000001554e-01
-3.749999999999998890e-01,-1.749999999999999611e-01
-7.249999999999999778e-01,-3.249999999999999556e-01


==> data/cycle81.txt <==
-3.249999999999998446e-01,-5.250000000000000222e-01
2.750000000000000222e-01,1.750000000000001277e-01
-3.749999999999998890e-01,-3.750000000000000000e-01
2.750000000000000222e-01,2.750000000000000222e-01
-3.249999999999998446e-01,-3.249999999999999556e-01
3.250000000000002887e-01,2.750000000000000222e-01
7.250000000000001998e-01,4.250000000000001554e-01
9.250000000000003775e-01,3.750000000000001110e-01
1.024999999999999911e+00,2.750000000000000222e-01
2.500000000000000139e-02,-5.750000000000000666e-01
4.250000000000003775e-01,-2.500000000000004302e-02


==> data/cycle82.txt <==
3.250000000000002887e-01,1.250000000000000833e-01
6.750000000000003775e-01,1.750000000000001277e-01
8.750000000000001110e-01,1.250000000000000833e-01
-2.499999999999982098e-02,-2.250000000000000056e-01
4.250000000000003775e-01,7.500000000000003886e-02
-2.749999999999998002e-01,-1.749999999999999611e-01


==> data/cycle84.txt <==
-3.749999999999998890e-01,-1.749999999999999611e-01
-7.249999999999999778e-01,-3.249999999999999556e-01
1.250000000000000833e-01,4.250000000000001554e-01


==> data/cycle85.txt <==
1.250000000000000833e-01,2.750000000000000222e-01
6.250000000000001110e-01,4.749999999999999778e-01
-1.249999999999999167e-01,-3.249999999999999556e-01
-6.249999999999998890e-01,-5.250000000000000222e-01


==> data/cycle88.txt <==
-4.249999999999999334e-01,-7.499999999999998335e-02
3.250000000000002887e-01,4.749999999999999778e-01
7.750000000000000222e-01,5.250000000000000222e-01
-7.499999999999987232e-02,-3.249999999999999556e-01
4.250000000000003775e-01,1.750000000000001277e-01
7.750000000000000222e-01,3.250000000000000666e-01
9.750000000000001998e-01,2.750000000000000222e-01
-2.499999999999982098e-02,-5.750000000000000666e-01
4.250000000000003775e-01,2.500000000000000139e-02
-3.249999999999998446e-01,-5.250000000000000222e-01
2.750000000000000222e-01,1.750000000000001277e-01
6.750000000000003775e-01,3.750000000000001110e-01
9.250000000000003775e-01,3.750000000000001110e-01
1.024999999999999911e+00,2.750000000000000222e-01
1.075000000000000178e+00,1.750000000000001277e-01
1.075000000000000178e+00,7.500000000000003886e-02
1.024999999999999911e+00,2.500000000000000139e-02
-2.499999999999982098e-02,-7.249999999999999778e-01
-6.749999999999999334e-01,-7.249999999999999778e-01
7.500000000000026090e-02,1.750000000000001277e-01
5.750000000000002887e-01,4.749999999999999778e-01
-1.749999999999999611e-01,-2.750000000000000222e-01
3.750000000000001110e-01,2.750000000000000222e-01
-2.749999999999998002e-01,-3.249999999999999556e-01
-7.249999999999999778e-01,-4.749999999999999778e-01
-9.749999999999999778e-01,-3.750000000000000000e-01
-2.499999999999982098e-02,4.749999999999999778e-01


==> data/cycle9.txt <==
1.250000000000000833e-01,2.750000000000000222e-01
6.250000000000001110e-01,4.749999999999999778e-01
-1.249999999999999167e-01,-3.249999999999999556e-01
-6.249999999999998890e-01,-5.250000000000000222e-01


==> data/cycle93.txt <==
6.250000000000001110e-01,5.250000000000000222e-01
-1.249999999999999167e-01,-2.750000000000000222e-01
-6.249999999999998890e-01,-4.749999999999999778e-01
1.250000000000000833e-01,3.250000000000000666e-01


==> data/cycle95.txt <==
-1.075000000000000178e+00,-1.749999999999999611e-01
-2.499999999999982098e-02,6.750000000000001554e-01
-4.249999999999999334e-01,7.500000000000003886e-02
-7.249999999999999778e-01,-1.749999999999999611e-01
1.749999999999999056e-01,5.250000000000000222e-01
-3.249999999999998446e-01,-1.250000000000000278e-01
3.250000000000002887e-01,4.250000000000001554e-01
-2.749999999999998002e-01,-2.250000000000000056e-01
-6.749999999999999334e-01,-4.249999999999999334e-01
-9.249999999999999334e-01,-3.750000000000000000e-01
-1.024999999999999911e+00,-2.750000000000000222e-01


==> data/cycle98.txt <==
7.500000000000026090e-02,3.250000000000000666e-01
6.250000000000001110e-01,5.250000000000000222e-01
-1.249999999999999167e-01,-2.750000000000000222e-01
4.250000000000003775e-01,2.249999999999999500e-01
-2.749999999999998002e-01,-3.750000000000000000e-01
-7.249999999999999778e-01,-4.749999999999999778e-01


==> data/data_time.txt <==
100,7.02
1000,12.76
10000,15.79
100000,13.13
1000000,10.13
10000000,11.83
100000000,13.05
1000000000,14.53


==> data/nl_counts.txt <==
0,0.52,0.53,0.50,0.50
1,0.52,0.54,0.46,0.54
2,0.55,0.54,0.55,0.45
3,0.52,0.55,0.47,0.53
4,0.55,0.55,0.47,0.53
5,0.55,0.55,0.48,0.52
6,0.55,0.55,0.50,0.50
7,0.54,0.54,0.53,0.47
8,0.53,0.53,0.49,0.51
9,0.51,0.51,0.47,0.53
10,0.53,0.49,0.49,0.51
11,0.52,0.50,0.46,0.54
12,0.54,0.47,0.49,0.51
13,0.52,0.49,0.50,0.50
14,0.50,0.51,0.50,0.50
15,0.52,0.51,0.48,0.52
16,0.53,0.49,0.51,0.49
17,0.49,0.53,0.53,0.47
18,0.47,0.53,0.49,0.51
19,0.51,0.50,0.51,0.49
20,0.49,0.52,0.47,0.53
21,0.53,0.51,0.48,0.52
22,0.53,0.50,0.48,0.52
23,0.52,0.49,0.47,0.53
24,0.54,0.48,0.49,0.51
25,0.51,0.50,0.49,0.51
26,0.52,0.50,0.52,0.48
27,0.52,0.53,0.52,0.48
28,0.48,0.54,0.47,0.53
29,0.53,0.48,0.50,0.50
30,0.51,0.51,0.47,0.53
31,0.54,0.47,0.48,0.52
32,0.52,0.49,0.53,0.47
33,0.48,0.54,0.46,0.54
34,0.55,0.48,0.49,0.51
35,0.52,0.50,0.49,0.51
36,0.51,0.51,0.52,0.48
37,0.49,0.53,0.53,0.47
38,0.48,0.53,0.49,0.51
39,0.51,0.51,0.49,0.51
40,0.51,0.53,0.46,0.54
41,0.54,0.47,0.48,0.52
42,0.53,0.49,0.50,0.50
43,0.50,0.51,0.49,0.51
44,0.52,0.49,0.49,0.51
45,0.51,0.50,0.49,0.51
46,0.54,0.51,0.50,0.50
47,0.50,0.52,0.49,0.51
48,0.52,0.50,0.50,0.50
49,0.52,0.51,0.49,0.51


==> data/sat_counts.txt <==
0,0.53,0.54
1,0.52,0.55
2,0.53,0.55
3,0.53,0.55
4,0.53,0.56
5,0.54,0.56
6,0.56,0.58
7,0.56,0.56
8,0.58,0.60
9,0.55,0.58
10,0.59,0.58
11,0.59,0.58
12,0.59,0.58
13,0.59,0.58
14,0.59,0.58
15,0.59,0.58
16,0.59,0.58
17,0.59,0.58
18,0.59,0.58
19,0.59,0.58
20,0.59,0.58
21,0.59,0.58
22,0.59,0.58
23,0.59,0.58
24,0.59,0.58
25,0.59,0.58
26,0.59,0.58
27,0.59,0.58
28,0.59,0.58
29,0.59,0.58
30,0.59,0.58
31,0.59,0.58
32,0.59,0.58
33,0.59,0.58
34,0.59,0.58
35,0.59,0.58
36,0.59,0.58
37,0.59,0.58
38,0.59,0.58
39,0.59,0.58
40,0.59,0.58
41,0.59,0.58
42,0.59,0.58
43,0.59,0.58
44,0.59,0.58
45,0.59,0.58
46,0.59,0.58
47,0.59,0.58
48,0.59,0.58
49,0.59,0.58


==> data/sat_cycle.txt <==
7.500000000000003886e-02,3.250000000000002887e-01,4.750000000000001998e-01
7.500000000000003886e-02,4.750000000000001998e-01,6.250000000000001110e-01
7.500000000000003886e-02,6.250000000000001110e-01,7.750000000000000222e-01
7.500000000000003886e-02,6.250000000000001110e-01,5.250000000000000222e-01
7.500000000000003886e-02,4.750000000000001998e-01,2.750000000000000222e-01
7.500000000000003886e-02,4.250000000000003775e-01,4.250000000000003775e-01
7.500000000000003886e-02,3.250000000000002887e-01,1.750000000000003497e-01
7.500000000000003886e-02,1.750000000000003497e-01,-2.499999999999982098e-02
7.500000000000003886e-02,-2.499999999999982098e-02,-2.250000000000000056e-01
7.500000000000003886e-02,-2.250000000000000056e-01,-3.749999999999998890e-01
7.500000000000003886e-02,-3.749999999999998890e-01,-5.249999999999998002e-01
7.500000000000003886e-02,-5.249999999999998002e-01,-6.749999999999997113e-01
7.500000000000003886e-02,-6.749999999999997113e-01,-7.749999999999998002e-01
7.500000000000003886e-02,-6.249999999999998890e-01,-5.249999999999998002e-01
7.500000000000003886e-02,-6.249999999999998890e-01,-6.749999999999997113e-01
7.500000000000003886e-02,-7.249999999999999778e-01,-7.749999999999998002e-01
1.250000000000000833e-01,-7.749999999999998002e-01,-8.749999999999998890e-01
1.750000000000001277e-01,-8.749999999999998890e-01,-9.749999999999999778e-01
1.750000000000001277e-01,-8.250000000000000666e-01,-6.749999999999997113e-01
1.750000000000001277e-01,-7.749999999999998002e-01,-7.749999999999998002e-01
1.750000000000001277e-01,-6.749999999999997113e-01,-5.249999999999998002e-01
1.750000000000001277e-01,-4.749999999999999778e-01,-2.749999999999998002e-01
1.250000000000000833e-01,-2.749999999999998002e-01,-7.499999999999965028e-02
7.500000000000003886e-02,-7.499999999999965028e-02,1.250000000000000833e-01
7.500000000000003886e-02,1.250000000000000833e-01,3.250000000000002887e-01
7.500000000000003886e-02,3.250000000000002887e-01,4.750000000000001998e-01

